Optimization of Velocity Ramps with Survival Analysis for Intersection Merge-Ins

We consider the problem of correct motion planning for T-intersection merge-ins of arbitrary geometry and vehicle density. A merge-in support system has to estimate the chances that a gap between two consecutive vehicles can be taken successfully. In contrast to previous models based on heuristic gap size rules, we present an approach which optimizes the integral risk of the situation using parametrized velocity ramps. It accounts for the risks from curves and all involved vehicles (front and rear on all paths) with a so-called survival analysis. For comparison, we also introduce a specially designed extension of the Intelligent Driver Model (IDM) for entering intersections. We show in a quantitative statistical evaluation that the survival method provides advantages in terms of lower absolute risk (i.e., no crash happens) and better risk-utility tradeoff (i.e., making better use of appearing gaps). Furthermore, our approach generalizes to more complex situations with additional risk sources.

==> img/util_ind_ROPT_IIDM.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'util_ind_ROPT_IIDM.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{300.0bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.92673018)%
    \put(0,0){\includegraphics[width=\unitlength]{util_ind_ROPT_IIDM.pdf}}%
    \put(0.43167976,0.10751233){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.39841725,0.10751233){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.30696099,0.10751233){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.21850472,0.10751233){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.12704845,0.10751233){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.28938663,0.08475906){\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.06937842,0.15129367){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.06937842,0.24976295){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.06937842,0.34963223){\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.06937842,0.49770152){\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.04575878,0.27223369){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\bar{t}_\text{gap}$ [s]}}}}%
    \put(0.43167976,0.5427951){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.39841725,0.5427951){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.30696099,0.5427951){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.21850472,0.5427951){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.12704845,0.5427951){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.28565007,0.49291872){\makebox(0,0)[lb]{\smash{$p$}}}%
    \put(0.06937842,0.57350386){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.06937842,0.66383578){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.06937842,0.76016769){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.06937842,0.85049959){\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.0378952,0.68022801){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\bar{n}_\text{gap}$}}}}%
    \put(0.14772334,0.94419559){\makebox(0,0)[lb]{\smash{IIDM: crash rate $\unit[37]{\%}$}}}%
    \put(0.59698282,0.10751233){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.64225603,0.10751233){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.67848666,0.10751233){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.78017857,0.10751233){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.9413688,0.10751233){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.7335003,0.07499007){\makebox(0,0)[lb]{\smash{$b^t$ $\unit[]{[\text{\euro}/km]}$}}}%
    \put(0.56862256,0.15129367){\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.56862256,0.24976295){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.56862256,0.34963223){\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.56862256,0.44770152){\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.54640292,0.27223369){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\bar{t}_\text{gap}$ [s]}}}}%
    \put(0.60298282,0.5397951){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.64525603,0.5397951){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.68088666,0.5397951){\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.78417857,0.5397951){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.9453688,0.5397951){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.7335003,0.4891075){\makebox(0,0)[lb]{\smash{$b^t$ $\unit[]{[\text{\euro}/km]}$}}}%
    \put(0.21999947,0.01366426){\makebox(0,0)[lb]{\smash{$\lambda \hspace{-0.06cm} = \hspace{-0.06cm} \unit[5]{s}$}}}%
    \put(0.40562765,0.01366426){\makebox(0,0)[lb]{\smash{$\lambda\hspace{-0.06cm}= \hspace{-0.06cm}\unit[4]{s}$}}}%
    \put(0.59145535,0.01366426){\makebox(0,0)[lb]{\smash{$\lambda\hspace{-0.06cm}= \hspace{-0.06cm}\unit[3]{s}$}}}%
    \put(0.77776862,0.01366426){\makebox(0,0)[lb]{\smash{$\lambda\hspace{-0.06cm}=\hspace{-0.06cm} \unit[2]{s}$}}}%
    \put(0.56862256,0.57350386){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.56862256,0.66383578){\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.56862256,0.76016769){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.56862256,0.83049959){\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.53846319,0.68022801){\rotatebox{90}{\makebox(0,0)[lb]{\smash{$\bar{n}_\text{gap}$}}}}%
    \put(0.64977149,0.94419559){\makebox(0,0)[lb]{\smash{ROPT: crash rate $\unit[0]{\%}$}}}%
  \end{picture}%
\endgroup%

